"We Need Structured Output": Towards User-centered Constraints on Large Language Model Output

Large language models can produce creative and diverse responses. However, to integrate them into current developer workflows, it is essential to constrain their outputs to follow specific formats or standards. In this work, we surveyed 51 experienced industry professionals to understand the range of scenarios and motivations driving the need for output constraints from a user-centered perspective. We identified 134 concrete use cases for constraints at two levels: low-level, which ensures the output adhere to a structured format and an appropriate length, and high-level, which requires the output to follow semantic and stylistic guidelines without hallucination. Critically, applying output constraints could not only streamline the currently repetitive process of developing, testing, and integrating LLM prompts for developers, but also enhance the user experience of LLM-powered features and applications. We conclude with a discussion on user preferences and needs towards articulating intended constraints for LLMs, alongside an initial design for a constraint prototyping tool.

==> assets/images/rq3.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.json",
  "description": "A diverging stacked bar chart for sentiments towards a set of eight questions, displayed as vals with neutral responses straddling the 0% mark",
  "data": {
    "values": [
      // 1
      {
        "question": "1. Output should be exactly 3 words, no more than 3 paragraphs, etc.",
        "type": "1 (Strongly prefer NL)",
        "val": 7
      },
      {
        "question": "1. Output should be exactly 3 words, no more than 3 paragraphs, etc.",
        "type": "2",
        "val": 5
      },
      {
        "question": "1. Output should be exactly 3 words, no more than 3 paragraphs, etc.",
        "type": "3",
        "val": 2
      },
      {
        "question": "1. Output should be exactly 3 words, no more than 3 paragraphs, etc.",
        "type": "4 (Neutral)",
        "val": 13
      },
      {
        "question": "1. Output should be exactly 3 words, no more than 3 paragraphs, etc.",
        "type": "5",
        "val": 7
      },
      {
        "question": "1. Output should be exactly 3 words, no more than 3 paragraphs, etc.",
        "type": "6",
        "val": 11
      },
      {
        "question": "1. Output should be exactly 3 words, no more than 3 paragraphs, etc.",
        "type": "7 (Strongly prefer GUI)",
        "val": 6
      },
      // 2
      {
        "question": "2. Only output \"left-handed\", \"right-handed\", or \"ambidextrous\"",
        "type": "1 (Strongly prefer NL)",
        "val": 9
      },
      {
        "question": "2. Only output \"left-handed\", \"right-handed\", or \"ambidextrous\"",
        "type": "2",
        "val": 3
      },
      {
        "question": "2. Only output \"left-handed\", \"right-handed\", or \"ambidextrous\"",
        "type": "3",
        "val": 5
      },
      {
        "question": "2. Only output \"left-handed\", \"right-handed\", or \"ambidextrous\"",
        "type": "4 (Neutral)",
        "val": 12
      },
      {
        "question": "2. Only output \"left-handed\", \"right-handed\", or \"ambidextrous\"",
        "type": "5",
        "val": 7
      },
      {
        "question": "2. Only output \"left-handed\", \"right-handed\", or \"ambidextrous\"",
        "type": "6",
        "val": 9
      },
      {
        "question": "2. Only output \"left-handed\", \"right-handed\", or \"ambidextrous\"",
        "type": "7 (Strongly prefer GUI)",
        "val": 6
      },
      // 3
      {
        "question": "3. Output in a specific format or structure (e.g., JSON, XML, bulleted / ordered list)",
        "type": "1 (Strongly prefer NL)",
        "val": 10
      },
      {
        "question": "3. Output in a specific format or structure (e.g., JSON, XML, bulleted / ordered list)",
        "type": "2",
        "val": 4
      },
      {
        "question": "3. Output in a specific format or structure (e.g., JSON, XML, bulleted / ordered list)",
        "type": "3",
        "val": 1
      },
      {
        "question": "3. Output in a specific format or structure (e.g., JSON, XML, bulleted / ordered list)",
        "type": "4 (Neutral)",
        "val": 10
      },
      {
        "question": "3. Output in a specific format or structure (e.g., JSON, XML, bulleted / ordered list)",
        "type": "5",
        "val": 5
      },
      {
        "question": "3. Output in a specific format or structure (e.g., JSON, XML, bulleted / ordered list)",
        "type": "6",
        "val": 14
      },
      {
        "question": "3. Output in a specific format or structure (e.g., JSON, XML, bulleted / ordered list)",
        "type": "7 (Strongly prefer GUI)",
        "val": 7
      },
      // 4
      {
        "question": "4. Output must include or avoid certain words / phrases",
        "type": "1 (Strongly prefer NL)",
        "val": 12
      },
      {
        "question": "4. Output must include or avoid certain words / phrases",
        "type": "2",
        "val": 4
      },
      {
        "question": "4. Output must include or avoid certain words / phrases",
        "type": "3",
        "val": 4
      },
      {
        "question": "4. Output must include or avoid certain words / phrases",
        "type": "4 (Neutral)",
        "val": 13
      },
      {
        "question": "4. Output must include or avoid certain words / phrases",
        "type": "5",
        "val": 5
      },
      {
        "question": "4. Output must include or avoid certain words / phrases",
        "type": "6",
        "val": 8
      },
      {
        "question": "4. Output must include or avoid certain words / phrases",
        "type": "7 (Strongly prefer GUI)",
        "val": 5
      },
      // 5
      {
        "question": "5. Output must cover or avoid certain topics, only use certain libraries when generating code, etc.",
        "type": "1 (Strongly prefer NL)",
        "val": 11
      },
      {
        "question": "5. Output must cover or avoid certain topics, only use certain libraries when generating code, etc.",
        "type": "2",
        "val": 6
      },
      {
        "question": "5. Output must cover or avoid certain topics, only use certain libraries when generating code, etc.",
        "type": "3",
        "val": 6
      },
      {
        "question": "5. Output must cover or avoid certain topics, only use certain libraries when generating code, etc.",
        "type": "4 (Neutral)",
        "val": 16
      },
      {
        "question": "5. Output must cover or avoid certain topics, only use certain libraries when generating code, etc.",
        "type": "5",
        "val": 4
      },
      {
        "question": "5. Output must cover or avoid certain topics, only use certain libraries when generating code, etc.",
        "type": "6",
        "val": 5
      },
      {
        "question": "5. Output must cover or avoid certain topics, only use certain libraries when generating code, etc.",
        "type": "7 (Strongly prefer GUI)",
        "val": 3
      },
      // 6
      {
        "question": "6. Output style should mimic Yoda / Shakespeare / certain personas, etc.)",
        "type": "1 (Strongly prefer NL)",
        "val": 10
      },
      {
        "question": "6. Output style should mimic Yoda / Shakespeare / certain personas, etc.)",
        "type": "2",
        "val": 13
      },
      {
        "question": "6. Output style should mimic Yoda / Shakespeare / certain personas, etc.)",
        "type": "3",
        "val": 8
      },
      {
        "question": "6. Output style should mimic Yoda / Shakespeare / certain personas, etc.)",
        "type": "4 (Neutral)",
        "val": 12
      },
      {
        "question": "6. Output style should mimic Yoda / Shakespeare / certain personas, etc.)",
        "type": "5",
        "val": 1
      },
      {
        "question": "6. Output style should mimic Yoda / Shakespeare / certain personas, etc.)",
        "type": "6",
        "val": 3
      },
      {
        "question": "6. Output style should mimic Yoda / Shakespeare / certain personas, etc.)",
        "type": "7 (Strongly prefer GUI)",
        "val": 4
      }
    ]
  },
  "transform": [
    {
      "calculate": "if(datum.type === '1 (Strongly prefer NL)',-3,0) + if(datum.type==='2',-2,0) + if(datum.type==='3',-1,0) + if(datum.type =='4 (Neutral)',0,0) + if(datum.type ==='5',1,0) + if(datum.type ==='6',2,0) + if(datum.type ==='7 (Strongly prefer GUI)',3,0)",
      "as": "q_order"
    },
    // {
    //   "calculate": "if(datum.type === '2' || datum.type === '1 (Strongly prefer NL)', datum.val,0) + if(datum.type === '4 (Neutral)', datum.val / 2,0)",
    //   "as": "signed_val"
    // },
    { "stack": "val", "as": ["v1", "v2"], "groupby": ["question"] },
    {
      "joinaggregate": [
        {
          "field": "signed_val",
          "op": "sum",
          "as": "offset"
        }
      ],
      "groupby": ["question"]
    },
    { "calculate": "datum.v1 - datum.offset", "as": "nx" },
    { "calculate": "datum.v2 - datum.offset", "as": "nx2" }
  ],
  // "height": {"step": 20},
  "mark": {
    "type": "bar"
  },
  "encoding": {
    "x": {
      "field": "nx",
      "type": "quantitative",
      "title": "Count",
      "scale": {
        "domain": [0, 51]
      }
    },
    "x2": { "field": "nx2" },
    "y": {
      "field": "question",
      "type": "nominal",
      "title": "",
      "axis": {
        "offset": 10,
        "ticks": false,
        "minExtent": 60,
        "domain": false,
        "labelLimit": 500
        // "labelFontSize": 10,
        // "labelExpr": "split(datum.value, ',')"
      }
    },
    "color": {
      "field": "type",
      "type": "nominal",
      "title": "Response",
      "scale": {
        "domain": [
          "1 (Strongly prefer NL)",
          "2",
          "3",
          "4 (Neutral)",
          "5",
          "6",
          "7 (Strongly prefer GUI)"
        ],
        "range": [
          "#e0263f",
          "#f57e6c",
          "#f3a583",
          "#cccccc",
          "#94c6da",
          "#4dacd1",
          "#1770ab"
        ],
        "type": "ordinal"
      }
    }
  }
}

